Inference-Based Deterministic Messaging For Multi-Agent Communication

Communication is essential for coordination among humans and animals. Therefore, with the introduction of intelligent agents into the world, agent-to-agent and agent-to-human communication becomes necessary. In this paper, we first study learning in matrix-based signaling games to empirically show that decentralized methods can converge to a suboptimal policy. We then propose a modification to the messaging policy, in which the sender deterministically chooses the best message that helps the receiver to infer the sender's observation. Using this modification, we see, empirically, that the agents converge to the optimal policy in nearly all the runs. We then apply this method to a partially observable gridworld environment which requires cooperation between two agents and show that, with appropriate approximation methods, the proposed sender modification can enhance existing decentralized training methods for more complex domains as well.

==> aaai_rebuttal.txt <==
We would like to thank the reviewers for their reviews and suggestions. Below
are our responses to the specific questions the reviewers raised:

Reviewer #1:
3. "...'Positive signaling' and 'listening'...": Positive signaling and
listening were introduced by Eccles et al. (2019) and hence, we only give a
brief explanation in the main paper (Section 5). We will add more details about
those methods in the supplementary material.
4. "...unfair to compare...": We used tabular algorithms for the signaling games
since it was simple enough not require function approximation. IMPALA (with
variations for learning communication) was used in the gridworld setting since
it was more complex and required a deep RL method to get decent results.
5. "...performance for other methods...Treasure Hunt...": Eccles et al. (2019)
show that the method proposed by Jaques et al. (2018) (called 'social
influence') performs similar to the no-bias baseline on the treasure hunt
environment, and hence, our method significantly outperforms it. We haven't
tested any other algorithms due to computational constraints.
6. "...Eccles et al. (2019) in the Climbing Game?": The methods given by Eccles
et al. is implemented as Comm-Bias for the signaling games (including the
climbing game). Around 50% of the actions taken are optimal after training it
for the climbing game. We will make this point clearer in the paper.

Reviewer #2:
* "...describe the setting...", "...no need to use reinforcement learning...":
In our setting, the agents are assumed to be fully rational and know that they
are playing a cooperative game, but the exact payoffs for the actions are
unknown. Each agent only has access to its own experience that it receives by
acting in the environment. The size of the message set is in general smaller
than the size of the private state of the agents (similar to the Treasure Hunt
game). Hence, we want good decentralized algorithms that can learn incrementally
from experience, which is well suited for reinforcement learning. Through
signaling games, we show that even when the size of the message set is the same
as that of the sender's private state space, it is hard for such algorithms to
reach the optimal policy.

We will add the assumptions about rationality and the agents' prior knowledge to
our setting description.

* "...decentralized learning...suboptimal...": In our paper, we also show that
ideas such as lenience, which work well in multi-agent cooperative problems,
fail when learning to communicate.

Reviewer #3:
1. "...more agents...": We have not experimented with our algorithm on settings
with multiple agents, but we believe that the idea of inference simulation would
work in those cases, since it is only dependent on the sender and not the number
of receivers.


==> aaai_updates.txt <==
Section 1: 
* Signaling game diagram added to Figure 1 and reworded its explanation in text
* Added a few lines about using decentralized methods

Section 2:
* Added a few lines that were written in the thesis but not in the paper

Section 3:
* Major additions to 3.1 - Explained about state in partially observable environment, talked about predicting p(m), clarified the case of a single agent being both the receiver and the sender
* Denominator 0 case added in Alg. 1 

Section 4:
* Added analysis about ModelR, Lenience, Hysteretic-Q in 4.3 

Section 5:
* Changed Table 1 to show the fraction of good runs
* Changed the wording a little in 5.1 and added a line about another comparison from previous paper

Appendix:
* Added Figure 12 
* Re-wrote the last paragraph of D.2
